Magnon spectrum of the helimagnetic insulator Cu2OSeO3

Complex low-temperature ordered states in chiral magnets are typically governed by a competition between multiple magnetic interactions. The chiral-lattice multiferroic Cu2OSeO3 became the first insulating helimagnetic material in which a long-range order of topologically stable spin vortices known as skyrmions was established. Here we employ state-of-the-art inelastic neutron scattering (INS) to comprehend the full three-dimensional spin excitation spectrum of Cu2OSeO3 over a broad range of energies. Distinct types of high- and low-energy dispersive magnon modes separated by an extensive energy gap are observed in excellent agreement with the previously suggested microscopic theory based on a model of entangled Cu4 tetrahedra. The comparison of our INS data with model spin-dynamical calculations based on these theoretical proposals enables an accurate quantitative verification of the fundamental magnetic interactions in Cu2OSeO3 that are essential for understanding its abundant low-temperature magnetically ordered phases.

==> timeline.txt <==
%% LaTeX2e file `timeline.txt'
%% generated by the `filecontents' environment
%% from source `Ca3Co2O6_movie' on 2013/08/04.
%%
:2.0:0
:15:1
:12:2
:7.4:3
:6.0:4
:6.0:5
:6.0:6
:6.0:7
:5.4:8
:3.4:9
:2.4:10
:2.4:11
:1:12
:2.4:11
:2.4:10
:3.4:9
:5.4:8
:6.0:7
:6.0:6
:6.0:5
:6.0:4
:7.4:3
:12:2
:14.6:1
:2.0:0

